Rubin Science Platform on Google: the story so far

We describe Rubin Observatory's experience with offering a data access facility (and associated services including our Science Platform) deployed on Google Cloud infrastructure as part of our pre-Operations Data Preview program.

==> authors.yaml <==

 - omullanew
 - economouf
 - huangf
 - speckd
 - chiangh
 - grahamml
 - allberyr
 - banekc
 - sickj
 - thorntonaj
 - masciarellij
 - limk
 - muellerf
 - padolskis
 - jennesst
 - krughoffks
 - gowerm
 - guylp
 - duboisfelsmanngp



